Flow with FlorDB: Incremental Context Maintenance for the Machine Learning Lifecycle

In this paper we present techniques to incrementally harvest and query arbitrary metadata from machine learning pipelines, without disrupting agile practices. We center our approach on the developer-favored technique for generating metadata -- log statements -- leveraging the fact that logging creates context. We show how hindsight logging allows such statements to be added and executed post-hoc, without requiring developer foresight. Relational views of incomplete metadata can be queried to dynamically materialize new metadata in bulk and on demand across multiple versions of workflows. This is done in a "metadata later" style, off the critical path of agile development. We realize these ideas in a system called FlorDB and demonstrate how the data context framework covers a range of both ad-hoc metadata as well as special cases treated today by bespoke feature stores and model repositories. Through a usage scenario -- including both ML and human feedback -- we illustrate how the component techniques come together to resolve classic software engineering trade-offs between agility and discipline.

==> python/train.txt <==
import torch
import flor
from flor import MTK as Flor

Flor.checkpoints(net, optimizer)
for epoch in Flor.loop(range(...)):
    for data in Flor.loop(trainloader):
        optimizer.zero_grad()
        inputs, labels = data
        outputs = net(inputs)
        loss = criterion(outputs, labels)
        loss.backward()
        optimizer.step()
    eval(net, testloader)

